Universality of one-dimensional Fermi systems, II. The Luttinger liquid structure

We complete the proof started in "Universality of one-dimensional Fermi systems, I." of the universal Luttinger liquid relations for a general model of spinning fermions on a lattice, by making use of the Ward Identities due to asymptotically emerging symmetries. This is done by introducing an effective model verifying extra symmetries and by relating its critical exponents to those of the fermion lattice gas by suitable fine tuning of the parameters.

==> cutoff.txt <==
\ins{255pt}{15pt}{$\scriptstyle t$}
\ins{40pt}{70pt}{$\scriptstyle 1$}
\ins{83pt}{10pt}{$\scriptstyle\g^l$}
\ins{60pt}{10pt}{$\scriptstyle\g^{l-1}$}
\ins{205pt}{10pt}{$\scriptstyle\g^{N+1}$}
\ins{180pt}{10pt}{$\scriptstyle 1$}


==> fig50.txt <==
\ins{30pt}{85pt}{$r$} \ins{50pt}{85pt}{$v_0$} \ins{130pt}{100pt}{$v$}
\ins{35pt}{-5pt}{$h$} \ins{52pt}{-5pt}{$h+1$} \ins{135pt}{-5pt}{$h_{v}$}
\ins{235pt}{-5pt}{$N$} \ins{255pt}{-5pt}{$N+1$}


==> p7.txt <==
\small
\ins{100pt}{6pt}{$\zz$}
\ins{150pt}{6pt}{$\xx$}

\ins{192pt}{18pt}{$-\ {1\over 4\p}$}
\ins{235pt}{6pt}{$\zz=\xx$}


==> z0q.txt <==
\small
\ins{112pt}{14pt}{$\xx$}
\ins{115pt}{42pt}{$\o,t$}
\ins{115pt}{3pt}{$\o,s$}

\ins{218pt}{14pt}{$\xx$}
\ins{208pt}{42pt}{$\o,t$}
\ins{208pt}{3pt}{$\o,s$}
\ins{247pt}{14pt}{$\yy$}
\ins{247pt}{45pt}{$\o',t'$}
\ins{247pt}{5pt}{$\o',s'$}

%\ins{85pt}{23pt}{$+$}
\ins{165pt}{23pt}{$-\quad Z^2$}


==> z1q.txt <==
\small
\ins{104pt}{29pt}{$\o$}
\ins{161pt}{29pt}{$\o$}
\ins{112pt}{17pt}{$\xx$}
\ins{153pt}{17pt}{$\yy$}

\ins{178pt}{21pt}{$=$}

\ins{198pt}{29pt}{$\o$}
\ins{278pt}{29pt}{$\o$}
\ins{202pt}{17pt}{$\xx$}
\ins{226pt}{6pt}{$\ww'$}
\ins{228pt}{47pt}{$\ww$}
\ins{272pt}{17pt}{$\yy$}


==> z2q.txt <==
\small
\ins{46pt}{114pt}{$\o$}
\ins{52pt}{102pt}{$\xx$}
\ins{99pt}{114pt}{$\o$}
\ins{93pt}{102pt}{$\yy$}
\ins{62pt}{134pt}{$\o'$}
\ins{81pt}{126pt}{$\zz$}

\ins{130pt}{107pt}{$=$}

\ins{157pt}{114pt}{$\o$}
\ins{163pt}{102pt}{$\xx$}
\ins{190pt}{91pt}{$\uu$}
\ins{234pt}{104pt}{$\o$}
\ins{225pt}{91pt}{$\yy$}
\ins{190pt}{135pt}{$\ww$}
\ins{234pt}{139pt}{$\o'$}
\ins{225pt}{135pt}{$\zz$}
\ins{205pt}{148pt}{(a)}

\ins{50pt}{48pt}{$+$}

\ins{59pt}{23pt}{$\o$}
\ins{62pt}{12pt}{$\xx=\yy$}
\ins{79pt}{31pt}{$\ww$}
\ins{62pt}{72pt}{$\o'$}
\ins{81pt}{62pt}{$\zz$}
\ins{95pt}{65pt}{(b)}

\ins{117pt}{48pt}{$+$}

\ins{141pt}{23pt}{$\o$}
\ins{150pt}{12pt}{$\xx$}
\ins{173pt}{12pt}{$\uu$}
\ins{211pt}{23pt}{$\o$}
\ins{205pt}{12pt}{$\yy$}
\ins{159pt}{31pt}{$\ww$}
\ins{143pt}{72pt}{$\o'$}
\ins{161pt}{62pt}{$\zz$}
\ins{205pt}{65pt}{(c)}

\ins{230pt}{48pt}{$+\ \d_{\o',\o}$}

\ins{273pt}{32pt}{$\xx=\zz$}
\ins{270pt}{43pt}{$\o$}
\ins{303pt}{32pt}{$\uu$}
\ins{343pt}{43pt}{$\o$}
\ins{337pt}{32pt}{$\yy$}
\ins{295pt}{65pt}{(d)}


==> z3q.txt <==
\small
\ins{51pt}{147pt}{$\o$}
\ins{51pt}{132pt}{$\xx$}
\ins{73pt}{130pt}{$\ww$}
\ins{100pt}{158pt}{$\uu'$}
\ins{100pt}{119pt}{$\uu$}
\ins{134pt}{150pt}{$\o'$}
\ins{128pt}{130pt}{$\zz$}
\ins{63pt}{158pt}{(b)}

\ins{166pt}{137pt}{$=$}

\ins{186pt}{147pt}{$\o$}
\ins{186pt}{131pt}{$\xx$}
\ins{208pt}{129pt}{$\ww$}
\ins{220pt}{151pt}{$\uu'$}
\ins{246pt}{133pt}{$\zz'$}
\ins{267pt}{121pt}{$\uu$}
\ins{267pt}{161pt}{$\ww'$}
\ins{285pt}{150pt}{$\o'$}
\ins{277pt}{129pt}{$\zz$}
\ins{198pt}{164pt}{(b1)}

\ins{25pt}{89pt}{$+$}


\ins{51pt}{92pt}{$\o$}
\ins{51pt}{80pt}{$\xx$}
\ins{73pt}{78pt}{$\ww$}
\ins{130pt}{99pt}{$\o'$}
\ins{122pt}{78pt}{$\zz$}
\ins{63pt}{108pt}{(b2)}

\ins{167pt}{89pt}{$+$}

\ins{186pt}{97pt}{$\o$}
\ins{186pt}{80pt}{$\xx$}
\ins{209pt}{78pt}{$\ww$}
\ins{257pt}{78pt}{$\uu$}
\ins{267pt}{81pt}{$\zz'$}
\ins{306pt}{99pt}{$\o'$}
\ins{300pt}{78pt}{$\zz$}
\ins{198pt}{108pt}{(b3)}

\ins{25pt}{40pt}{$+$}

\ins{51pt}{48pt}{$\o$}
\ins{51pt}{30pt}{$\xx$}
\ins{70pt}{28pt}{$\ww$}
\ins{150pt}{50pt}{$\o'$}
\ins{142pt}{28pt}{$\zz$}
%\ins{72pt}{19pt}{$\ww'$}
\ins{134pt}{19pt}{$\zz'$}
\ins{104pt}{7pt}{$\vv'$}
%\ins{104pt}{35pt}{$\vv$}
\ins{63pt}{58pt}{(b4)}

\ins{167pt}{38pt}{$+$}

\ins{186pt}{48pt}{$\o$}
\ins{186pt}{30pt}{$\xx$}
\ins{205pt}{28pt}{$\ww$}
\ins{277pt}{28pt}{$\uu$}
%\ins{208pt}{19pt}{$\ww'$}
\ins{270pt}{19pt}{$\zz'$}
\ins{286pt}{31pt}{$\uu'$}
\ins{240pt}{7pt}{$\vv'$}
%\ins{240pt}{37pt}{$\vv$}
\ins{330pt}{48pt}{$\o'$}
\ins{324pt}{28pt}{$\zz$}
\ins{198pt}{58pt}{(b5)}


==> z4q.txt <==
\small
\ins{70pt}{169pt}{$\o$}
\ins{76pt}{158pt}{$\xx$}
\ins{125pt}{153pt}{$\o$}
\ins{107pt}{145pt}{$\yy$}
\ins{125pt}{185pt}{$\o'$}
\ins{111pt}{185pt}{$\yy'$}
\ins{125pt}{172pt}{$\o'$}
\ins{116pt}{159pt}{$\xx'$}

\ins{165pt}{172pt}{$=$}


\ins{190pt}{159pt}{$\o$}
\ins{188pt}{145pt}{$\xx=\yy$}
\ins{224pt}{148pt}{$\o$}
\ins{221pt}{173pt}{$\ww$}
\ins{267pt}{190pt}{$\o'$}
\ins{257pt}{188pt}{$\yy'$}
\ins{267pt}{166pt}{$\o'$}
\ins{257pt}{153pt}{$\xx'$}
\ins{190pt}{180pt}{(a)}

\ins{24pt}{100pt}{$+$}

\ins{54pt}{103pt}{$\o$}
\ins{60pt}{90pt}{$\xx$}
\ins{85pt}{80pt}{$\uu$}
\ins{80pt}{117pt}{$\ww$}
\ins{127pt}{90pt}{$\o$}
\ins{117pt}{80pt}{$\yy$}
\ins{127pt}{110pt}{$\o'$}
\ins{111pt}{100pt}{$\xx'$}
\ins{127pt}{132pt}{$\o'$}
\ins{112pt}{131pt}{$\yy'$}
\ins{60pt}{128pt}{(b)}

\ins{165pt}{98pt}{$+$}

\ins{184pt}{102pt}{$\o$}
\ins{194pt}{91pt}{$\xx$}
\ins{221pt}{125pt}{$\ww$}
\ins{221pt}{79pt}{$\uu$}
\ins{269pt}{129pt}{$\o'$}
\ins{257pt}{127pt}{$\yy'$}
\ins{269pt}{112pt}{$\o'$}
\ins{260pt}{112pt}{$\xx'$}
\ins{269pt}{89pt}{$\o$}
\ins{257pt}{82pt}{$\yy$}
\ins{190pt}{128pt}{(c)}

\ins{23pt}{40pt}{$+\d_{\o,\o'}$}

\ins{55pt}{33pt}{$\o$}
\ins{85pt}{23pt}{$\o$}
\ins{48pt}{21pt}{$\xx=\yy'$}
\ins{86pt}{47pt}{$\ww$}
\ins{128pt}{60pt}{$\o$}
\ins{111pt}{59pt}{$\yy$}
\ins{128pt}{37pt}{$\o$}
\ins{112pt}{30pt}{$\xx'$}
\ins{60pt}{60pt}{(d)}

\ins{165pt}{40pt}{$+\d_{\o,\o'}$}


\ins{195pt}{33pt}{$\o$}
\ins{205pt}{22pt}{$\xx$}
\ins{228pt}{49pt}{$\ww$}
\ins{229pt}{11pt}{$\uu$}
\ins{268pt}{60pt}{$\o$}
\ins{255pt}{59pt}{$\yy$}
\ins{268pt}{37pt}{$\o$}
\ins{253pt}{30pt}{$\xx'$}
\ins{268pt}{20pt}{$\o$}
\ins{258pt}{10pt}{$\yy'$}
\ins{190pt}{60pt}{(e)}


==> z5c.txt <==
\small
\ins{105pt}{39pt}{$-$}
\ins{190pt}{39pt}{$+$}


==> z5cc.txt <==
\small
\ins{115pt}{39pt}{$+$}


==> z5d.txt <==
\small
\vskip -115pt
\ins{87pt} {232pt}{$\o$}
\ins{87pt} {214pt}{$\zz$}
\ins{125pt}{204pt}{$\uu$}
\ins{125pt}{242pt}{$\ww$}


\ins{195pt}{229pt}{$-$}

\ins{241pt}{233pt}{$\o''$}
\ins{227pt}{214pt}{$\zz$}
\ins{243pt}{214pt}{$\ww$}
%\ins{289pt}{219pt}{$\o'$}
%\ins{275pt}{206pt}{$\xx$}
%\ins{289pt}{245pt}{$\o'$}
%\ins{275pt}{241pt}{$\yy$}

\ins{25pt} {170pt}{$=$}
\ins{52pt} {178pt}{$\o$}
\ins{52pt} {156pt}{$\zz$}
\ins{102pt}{156pt}{$\uu$}
\ins{120pt}{156pt}{$\ww$}
%\ins{161pt}{165pt}{$\o'$}
%\ins{150pt}{150pt}{$\xx$}
%\ins{161pt}{192pt}{$\o'$}
%\ins{150pt}{187pt}{$\yy$}
\ins{60pt} {195pt}{(a)}

\ins{195pt}{172pt}{$-$}
\ins{241pt}{178pt}{$\o''$}
\ins{226pt}{156pt}{$\zz$}
\ins{245pt}{156pt}{$\ww$}
%\ins{289pt}{165pt}{$\o'$}
%\ins{275pt}{150pt}{$\xx$}
%\ins{289pt}{192pt}{$\o'$}
%\ins{275pt}{187pt}{$\yy$}
\ins{220pt}{195pt}{(b)}

\ins{25pt}  {109pt}{$+$}
\ins{62pt} {116pt}{$\o$}
\ins{62pt}  {98pt}{$\zz$}
\ins{92pt} {134pt}{$\uu$}
\ins{138pt}{132pt}{$\uu'$}
\ins{138pt} {88pt}{$\ww$}
\ins{117pt} {100pt}{$\ww'$}
%\ins{161pt}{130pt}{$\o'$}
%\ins{150pt}{125pt}{$\yy$}
%\ins{161pt} {102pt}{$\o'$}
%\ins{150pt} {92pt}{$\xx$}
\ins{60pt} {135pt}{(c)}


\ins{195pt} {109pt}{$+$}
\ins{222pt}{116pt}{$\o$}
\ins{222pt}{98pt}{$\zz$}
\ins{264pt}{80pt}{$\uu$}
%\ins{277pt}{83pt}{$\uu'$}
\ins{294pt}{90pt}{$\vv$}
%\ins{310pt}{100pt}{$\vv'$}
\ins{303pt}{115pt}{$\ww$}
%\ins{259pt}{110pt}{$\ww'$}
%\ins{355pt}{102pt}{$\o'$}
%\ins{340pt}{92pt}{$\xx$}
%\ins{355pt}{130pt}{$\o'$}
%\ins{340pt}{125pt}{$\yy$}
\ins{220pt}{135pt}{(d)}

\ins{25pt}{39pt}{$+$}
\ins{72pt}{45pt}{$\o$}
\ins{72pt}{28pt}{$\zz$}
\ins{112pt}{16pt}{$\ww$}
%\ins{152pt}{31pt}{$\o'$}
%\ins{142pt}{16pt}{$\xx$}
\ins{137pt}{45pt}{$\ww'$}
%\ins{147pt}{66pt}{$\o'$}
\ins{120pt}{65pt}{$\uu$}
\ins{60pt}{65pt}{(e)}

\ins{178pt}{39pt}{$+$}
\ins{222pt}{45pt}{$\o$}
\ins{222pt}{28pt}{$\zz$}
\ins{262pt}{16pt}{$\ww$}
%\ins{302pt}{30pt}{$\o'$}
%\ins{292pt}{16pt}{$\xx$}
\ins{287pt}{45pt}{$\ww'$}
\ins{277pt}{65pt}{$\uu$}
\ins{294pt}{68pt}{$\uu'$}
%\ins{340pt}{66pt}{$\o'$}
%\ins{326pt}{65pt}{$\yy$}
\ins{220pt}{65pt}{(f)}


\ins{25pt} {-21pt}{$+$}
\ins{72pt}{-14pt}{$\o$}
\ins{72pt}{-32pt}{$\zz$}
\ins{114pt}{-50pt}{$\uu$}
%\ins{107pt}{83pt}{$\uu'$}
\ins{144pt}{-40pt}{$\vv$}
%\ins{310pt}{100pt}{$\vv'$}
\ins{153pt}{-15pt}{$\ww$}
%\ins{89pt}{110pt}{$\ww'$}
%\ins{355pt}{102pt}{$\o'$}
%\ins{340pt}{92pt}{$\xx$}
%\ins{355pt}{130pt}{$\o'$}
%\ins{340pt}{125pt}{$\yy$}
\ins{60pt}{5pt}{(g)}


==> z6q.txt <==
\small
\ins{27pt} {226pt}{$\o$}
\ins{27pt} {208pt}{$\zz$}
\ins{65pt}{198pt}{$\uu$}
\ins{65pt}{236pt}{$\ww$}
\ins{101pt}{229pt}{$\o'$}
\ins{96pt}{210pt}{$\xx$}

\ins{145pt}{219pt}{$-$}

\ins{181pt}{232pt}{$\o''$}
\ins{167pt}{208pt}{$\zz$}
\ins{183pt}{208pt}{$\ww$}
\ins{229pt}{232pt}{$\o'$}
\ins{221pt}{210pt}{$\xx$}

\ins{260pt}{219pt}{$+\ \d_{\s,-1}\ \d_{\o,\o'}$}
\ins{330pt}{210pt}{$\zz=\xx$}

\ins{25pt} {162pt}{$=$}
\ins{52pt} {170pt}{$\o$}
\ins{57pt} {153pt}{$\zz$}
\ins{105pt}{153pt}{$\uu$}
\ins{120pt}{151pt}{$\ww$}
\ins{161pt}{174pt}{$\o'$}
\ins{156pt}{153pt}{$\xx$}
\ins{60pt} {185pt}{(a)}

\ins{193pt}{162pt}{$-$}
\ins{241pt}{173pt}{$\o''$}
\ins{214pt}{153pt}{$\zz=\uu$}
\ins{245pt}{151pt}{$\ww$}
\ins{289pt}{173pt}{$\o'$}
\ins{281pt}{153pt}{$\xx$}
\ins{220pt}{185pt}{(b)}

\ins{25pt}  {104pt}{$+$}
\ins{62pt} {111pt}{$\o$}
\ins{62pt}  {93pt}{$\zz$}
\ins{92pt} {129pt}{$\uu$}
\ins{138pt}{127pt}{$\uu'$}
\ins{138pt} {83pt}{$\ww$}
\ins{117pt} {95pt}{$\ww'$}
\ins{161pt}{114pt}{$\o'$}
\ins{156pt}{93pt}{$\xx$}
\ins{60pt} {130pt}{(c)}


\ins{193pt} {104pt}{$+$}
\ins{222pt}{111pt}{$\o$}
\ins{222pt}{84pt}{$\zz$}
\ins{249pt}{79pt}{$\uu$}
\ins{277pt}{78pt}{$\uu'$}
\ins{294pt}{85pt}{$\vv$}
\ins{310pt}{95pt}{$\vv'$}
\ins{303pt}{110pt}{$\ww$}
\ins{259pt}{105pt}{$\ww'$}
\ins{350pt}{114pt}{$\o'$}
\ins{345pt}{93pt}{$\xx$}
\ins{220pt}{130pt}{(d)}

\ins{-10pt}{47pt}{$+\ \d_{\s,-1} \d_{\o,\o'}\Bigg[$}
\ins{145pt}{33pt}{$+$}
\ins{200pt}{47pt}{$\Bigg]$}
\ins{62pt}{40pt}{$\o$}
\ins{62pt}{23pt}{$\zz$}
\ins{122pt}{44pt}{$\o'$}
\ins{120pt}{23pt}{$\xx$}
\ins{165pt}{23pt}{$\zz=\xx$}
\ins{100pt}{60pt}{(e)}

\ins{228pt}{34pt}{$+\ \d_{\o,\o'}$}
\ins{272pt}{40pt}{$\o$}
\ins{277pt}{23pt}{$\zz$}
\ins{305pt}{9pt}{$\uu$}
\ins{330pt}{7pt}{$\uu'$}
\ins{362pt}{43pt}{$\o'$}
\ins{350pt}{13pt}{$\ww$}
\ins{358pt}{26pt}{$\xx$}
\ins{320pt}{36pt}{$\ww'$}
\ins{270pt}{60pt}{(f)}


==> z7q.txt <==
\small
\ins{100pt}{6pt}{$\zz$}
\ins{150pt}{6pt}{$\xx$}

\ins{192pt}{18pt}{$-\ \n$}
\ins{235pt}{6pt}{$\zz=\xx$}


==> z8a.txt <==
\ins{90pt}{105pt}{$=$}
\ins{180pt}{107pt}{$-$}
\ins{303pt}{107pt}{$+$}
\ins{90pt}{38pt}{$+$}
\ins{215pt}{38pt}{$+$}
\ins{20pt}{100pt}{$\xx$}
\ins{135pt}{100pt}{$\xx$}
\ins{335pt}{100pt}{$\xx$}
\ins{235pt}{100pt}{$\xx$}
\ins{135pt}{30pt}{$\xx$}
\ins{245pt}{30pt}{$\xx$}
\ins{260pt}{130pt}{$\uu$}
\ins{155pt}{55pt}{$\uu$}
\ins{275pt}{55pt}{$\uu$}
\ins{360pt}{82pt}{$\uu'$}
\ins{155pt}{20pt}{$\uu'$}
\ins{275pt}{20pt}{$\uu'$}


==> z9c.txt <==

\ins{125pt}{270pt}{$-$}
\ins{265pt}{270pt}{$+$}
\ins{395pt}{270pt}{$-$}
\ins{5pt}{170pt}{$+$}
\ins{135pt}{170pt}{$+$}
\ins{260pt}{170pt}{$+$}
\ins{395pt}{170pt}{$+$}
\ins{5pt}{50pt}{$+$}
\ins{125pt}{50pt}{$+$}
\ins{270pt}{50pt}{$+$}
\ins{10pt}{308pt}{$(a)$}
\ins{150pt}{308pt}{$(b)$}
\ins{280pt}{308pt}{$(c)$}
\ins{410pt}{308pt}{$(d)$}
\ins{10pt}{198pt}{$(e)$}
\ins{150pt}{198pt}{$(f)$}
\ins{280pt}{198pt}{$(g)$}
\ins{410pt}{198pt}{$(h)$}
\ins{10pt}{98pt}{$(i)$}
\ins{150pt}{98pt}{$(j)$}
\ins{280pt}{98pt}{$(k)$}


==> z9d.txt <==
\ins{15pt}{60pt}{$(a)$}
\ins{95pt}{60pt}{$(b)$}
\ins{205pt}{60pt}{$(c)$}
\ins{295pt}{60pt}{$(d)$}

